The effects of turbulence on galactic nuclear gas rings

The gas dynamics in the inner few kiloparsecs of barred galaxies often results in configurations that give rise to nuclear gas rings. However, the generic dynamical description of the formation of galactic nuclear rings does not take into account the effects of thermal pressure and turbulence. Here we perform 3D hydrodynamic simulations of gas in a galactic barred potential out to a radius of $2$~kpc. We include self-gravity and a large-scale turbulence-driving module. We study how the formation of gaseous nuclear rings is affected by changing the bar pattern speed and the strength of the turbulence, and compare the results to simulations with a relatively high sound speed. We use two values for the bar pattern speed that have been discussed in the literature for our Milky Way Galaxy (40 and 63 km s$^{-1}$ kpc$^{-1}$). Our results show that turbulence produces broader and smaller nuclear rings, and enhances gas migration towards the inner few pc of the galaxy, compared to simulations without turbulence.

==> notes.txt <==

_______
Slow bar
No turb = 4.11
Low turn = 4.72
High turb = 4.6

_______
Fast bar
No turb = 1.41
Low turb = 1.49 
High turb = 1.41



